The occurrence of small, short-period planets younger than 200 Myr with TESS

Within the first few hundreds of millions of years, many physical processes sculpt the eventual properties of young planets. NASA's TESS mission has surveyed young stellar associations across the entire sky for transiting planets providing glimpses into the various stages of planetary evolution. Using our own detection pipeline, we search a magnitude-limited sample of 7219 young stars ($\leq$200 Myr) observed in the first four years of TESS for small (2-8 R$_\oplus$), short period (1.6-20 days) transiting planets. The completeness of our survey is characterized by a series of injection and recovery simulations. Our analysis of TESS 2-minute cadence and Full Frame Image (FFI) light curves recover all known TOIs, as well as four new planet candidates not previously identified as TOIs. We derive an occurrence rate of $35^{+13}_{-10}$% for mini-Neptunes and $27^{+10}_{-8}$% for super-Neptunes from the 2-minute cadence data, and $22^{+8.6}_{-6.8}$% for mini-Neptunes and $13^{+3.9}_{-4.9}$% for super-Neptunes from FFI data. To independently validate our results, we compare our survey yield with the predicted planet yield assuming Kepler planet statistics. We consistently find a mild increase in the occurrence of super-Neptunes and a significant increase in the occurrence of Neptune-sized planets with orbital periods of 6.2-12 days when compared to their mature counterparts. The young planet distribution from our study is most consistent with evolution models describing the early contraction of hydrogen-dominated atmospheres undergoing atmospheric escape and inconsistent with heavier atmosphere models offering only mild radial contraction early on.

==> vach+2023_table2.dat <==
Title: Planets and planet candidates identified in our search 
Authors: SYDNEY VACH, GEORGE ZHOU, CHELSEA X. HUANG, JAMES G. ROGERS, L. G. BOUMA, STEPHANIE T. DOUGLAS, MICHELLE KUNIMOTO, ANDREW W. MANN, MADYSON G. BARBER, SAMUEL N. QUINN, DAVID W. LATHAM, ALLYSON BIERYLA, KAREN COLLINS
Table: Table 2 in Vach et al. (2023) describing the recovered planets and planet candidates for our occurrence rate calculations
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  9  I9       ---    TIC_ID   TIC ID
 11- 26  A16      ---    Name     Name of planet
 28- 34  F7.3   earthRad Rad      [1.87/23.5] Planet radius (earth radii)
 36- 41  F6.2   earthRad e_Rad    [0.05/1.0] Uncertainties on planet radius
                               (earth radii)
 43- 52  F10.6    d      Per      [2.16/18.86] Orbital period (days)
 54- 63  A10      ---    Pipeline Pipeline (QLP and/or SPOC) that recovered the
                               signal
 65- 70  F6.1     K      Teff     [3390.0/6530.0] stellar effective temperature
                               (K)
 72- 76  F5.1     Myr    Age      [22.0/178.0] Stellar age (Myr)
 78- 98  A21      ---    Assoc    Name of stellar association
100-105  F6.2     ---    FP       Planet false-positive rate
107-112  F6.2     ---    e_FP     Uncertainties on planet false-positive rate
--------------------------------------------------------------------------------
Notes: If the false-positive rate is NaN then that candidate was not included in our occurrence rate calculations
--------------------------------------------------------------------------------
 15756231 V1298Tau c         5.160   0.38   8.248920 SPOC       5160.0  23.0 Taurus-Auriga Complex   0.00   0.00
 15756231 V1298Tau d         6.430   0.46  12.405800 SPOC       5160.0  23.0 Taurus-Auriga Complex   0.00   0.00
299798795 TOI-1224.01        1.900   0.05   4.178275 SPOC + QLP 3390.0 178.0 Crius221                0.00   0.00
299798795 TOI-1224.02        3.000   0.14  17.945000 SPOC + QLP 3390.0 178.0 Crius221                0.00   0.00
360630575 HD 109833 b        2.890   0.15   9.188526 QLP        5880.0  26.0 LCC                     0.00   0.00
360630575 HD 109833 c        2.590   0.20  13.900150 QLP        5880.0  26.0 LCC                     0.00   0.00
384984325 TOI-6109.01        4.510   0.46   8.538663 SPOC + QLP 5760.0  55.0 Theia133                0.00   0.00
384984325 TOI-6109.02        2.780   0.32   5.695222 SPOC + QLP 5760.0  55.0 Theia133                0.00   0.00
410214986 DS Tuc Ab          5.700   0.17   8.138268 SPOC + QLP 5410.0  40.0 Tuc-Hor                 0.00   0.00
441420236 AU Mic b           4.200   0.20   8.463210 SPOC + QLP 3590.0  25.0 $\beta$ Pic             0.00   0.00
441420236 AU Mic c           3.240   0.16  18.859020 SPOC + QLP 3590.0  25.0 $\beta$ Pic             0.00   0.00
460205581 TOI-837 b          8.600   1.00   8.324876 SPOC + QLP 6100.0  35.0 IC2602                  0.00   0.00
464646604 HIP 94235 b        3.000   0.21   7.713057 SPOC + QLP 5990.0 120.0 AB Dor                  0.00   0.00
 46631742 TOI-5358.01        2.610   0.14   2.659957 SPOC + QLP 4640.0 134.0 Theia369                0.43   0.17
157081737 TOI-6095.01        1.870   0.16   2.161317 SPOC + QLP 5260.0 106.0 Theia301                0.55   0.24
460950389 TOI-6715.01        4.520   0.19   2.860000 QLP        4740.0  35.0 Theia92                 0.39   0.13
150070085 TIC 150070085.01   3.640   0.41  10.474460 SPOC + QLP 6070.0  96.0 Theia214                0.47   0.32
434398831 TIC 434398831.01   3.650   0.28   3.685513 QLP        5550.0  48.0 Theia116                0.49   0.23
434398831 TIC 434398831.02   5.410   0.32   6.210377 QLP        5550.0  48.0 Theia116                0.40   0.28
 36332984 TIC 36332984.01    4.400    nan   6.330000 QLP        5400.0  84.0 Theia 217                nan    nan
 47720259 TOI-2519.01        2.291    nan   6.955000 QLP        4740.0   nan Membership unclear       nan    nan
 86951294 TOI-4596.01        2.716    nan   4.119000 SPOC + QLP 5600.0   nan Membership unclear       nan    nan
238395674 TIC 238395674.01     nan    nan        nan QLP        5700.0  22.0 Theia 12                 nan    nan
238395674 TIC 238395674.02     nan    nan        nan QLP        5700.0  22.0 Theia 12                 nan    nan
 14091633 TOI-447.01        23.500    nan   5.520000 SPOC + QLP 6430.0  35.0 Crius 164                nan    nan
117689799 TOI-3504.01       14.200    nan   2.160000 SPOC + QLP 5860.0  99.0 Theia 254                nan    nan
133505138 TOI-4359.01        2.470    nan   2.436000 SPOC + QLP 6530.0  91.0 Theia 215                nan    nan
164150539 TOI-1372.01        8.220    nan   6.160000 SPOC + QLP 5770.0 100.0 Theia 312                nan    nan
294500964 TOI-2550.01       10.500    nan   9.070000 SPOC + QLP 5740.0  83.0 Theia 211                nan    nan
457939414 TOI-1990.01       11.800    nan   3.780000 SPOC + QLP 6080.0  35.0 Theia 92                 nan    nan

